Enhancing Performance, Calibration Time and Efficiency in Brain-Machine Interfaces through Transfer Learning and Wearable EEG Technology

Brain-machine interfaces (BMIs) have emerged as a transformative force in assistive technologies, empowering individuals with motor impairments by enabling device control and facilitating functional recovery. However, the persistent challenge of inter-session variability poses a significant hurdle, requiring time-consuming calibration at every new use. Compounding this issue, the low comfort level of current devices further restricts their usage. To address these challenges, we propose a comprehensive solution that combines a tiny CNN-based Transfer Learning (TL) approach with a comfortable, wearable EEG headband. The novel wearable EEG device features soft dry electrodes placed on the headband and is capable of on-board processing. We acquire multiple sessions of motor-movement EEG data and achieve up to 96% inter-session accuracy using TL, greatly reducing the calibration time and improving usability. By executing the inference on the edge every 100ms, the system is estimated to achieve 30h of battery life. The comfortable BMI setup with tiny CNN and TL paves the way to future on-device continual learning, essential for tackling inter-session variability and improving usability.

==> notes.txt <==
@Article{Garcia2020_muse_headband_mi,
https://www.ncbi.nlm.nih.gov/pmc/articles/PMC7728142/
muse headband
two participants

Before running the experiments, we discarded several recording sessions (104) that reported a lot of noise in several signals (see Figure 10). For example, Figure 10 in the left-hand size shows that the recordings do not show any variation of the signals. We believe this is due to the wrong contacts of the sensors with the skin of the participant. The right-hand side of Figure 10 shows some signals with outliers. Ultimately, the sample size consisted of 56 samples corresponding to two participants (28 recordings per participant) and with a total recording duration of 17 s (reduced from 20 s because some recordings did not reach 20 s after the preprocessing phase). 

Average accuracy between 0.741667 and 0.838333
The best test accuracy averaged over the three participants was 83.8% using 0.5 s window size. One participant achieved the best test accuracy of 93% (the only male), followed by the other participants with 80.5% and 78%

within session


@ARTICLE{zhuang2020_ground_vehicle,
https://ieeexplore.ieee.org/document/8930086

Three subjects participated in the EEG data acquisition and total 12 000 EEG segments were col- lected and labeled

As shown in Fig. 18, classifica- tion accuracy gradually increased across three stages, the CNN improves average accuracy to 87.17%, while average accuracy of SVM is 83.25%. Moreover, the average accuracy of ensem- ble model reaches up to 91.75%, which can be concluded that the ensemble learning based classification framework has improved the capability of base learners and achieve relatively better classification effect.


One physically and mentally healthy subject at the age of 28 was selected to participate in the online experiment of BCI system for ground vehicle control.

4 classes

but this is also within session.




https://academic.oup.com/gigascience/article/6/7/gix034/3796323?login=false
2 classes
20 times for one class (1 run) and 1 run was performed
MI: 5 or 6 runs
“After each run, we calculated the classification accuracy over one run and gave the subject feedback to increase motivation.”



Deep Representation-Based Domain Adaptation for Nonstationary EEG Classification, 2021, ieee trans NNLS
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=9154600
Data Set IIb of BCI Competition IV: The data set2 [45] records three bipolar-channel EEG signals from nine subjects, namely, B01–B09 involving left hand and right hand MI activities. The sampling rate is 250 Hz. For each subject, five sessions were collected. The data in the first three sessions were used for training and the rest were used for tests. There are about 400 trials and 320 trials in the training and test sets, respectively.
Average accuracy 83.98%

Proceedings of the 2019 5th International Conference on Advances in Electrical Engineering (ICAEE), 26-28 September, Dhaka, Bangladesh
Classification of Motor Imagery EEG Signals with multi-input Convolutional Neural Network by augmenting STFT
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=8975578
Avg 90.15%



Nature scientific data

A large electroencephalographic motor imagery dataset for electroencephalographic brain computer interfaces
https://www.nature.com/articles/sdata2018211


A large EEG dataset for studying cross-session variability in motor imagery brain-computer interface
https://www.nature.com/articles/s41597-022-01647-1
5 different days with 25 subjects
Each session contains 100 trials of left-hand and right-hand MI
The solid electrode cap with Ag/AgCl led by 32 (according to the standard 10–10 System, see in Fig. 2) from Wuhan Greentech Technology Co., LTD was selected.

WS achieves an average classification accuracy of up to 68.8%
by adaptation, CSA improves the accuracy to 78.9%

Continuous sensorimotor rhythm based brain computer interface learning in a large population
https://www.nature.com/articles/s41597-021-00883-1
This is huge. April 2021



Nice review
https://link.springer.com/article/10.1007/s00521-021-06352-5
Deep learning techniques for classification of electroencephalogram (EEG) motor imagery (MI) signals: a review


